Bayesian Multinomial Logistic Normal Models through Marginally Latent Matrix-T Processes

Bayesian multinomial logistic-normal (MLN) models are popular for the analysis of sequence count data (e.g., microbiome or gene expression data) due to their ability to model multivariate count data with complex covariance structure. However, existing implementations of MLN models are limited to handling small data sets due to the non-conjugacy of the multinomial and logistic-normal distributions. We introduce MLN models which can be written as marginally latent matrix-t process (LTP) models. Marginally LTP models describe a flexible class of generalized linear regression, non-linear regression, and time series models. We develop inference schemes for Marginally LTP models and, through application to MLN models, demonstrate that our inference schemes are both highly accurate and often 4-5 orders of magnitude faster than MCMC.

==> LitReview.txt <==
Papers Using some form of BCGMLM:

    + Bayesian Forecasting of Multinomial Time Series Through Conditionally Gaussian Dynamic Models (Cargnoni 1997) - Not a BCGMLM but a more general model (for the multinomial) acctually (but still an example of potential relevance)
    
    + MIMIX: a Bayesian Mixed-Effects Model for Microbiome Data from Designed Experiments (Grantham 2017) - slightly different but in same vein (Using Multinomial)
    
    + A Logistic Normal Multinomial Regression Model for Microbiome Compositional Data Analysis (Xia et al.  2013) - Frequentist and uses L1 penalty but still an example of Multinomial. 

    + Convergence Analysis of MCMCAlgorithms for Bayesian MultivariateLinear Regression with Non-GaussianErrors (Hobert et al. 2018)

    + A Bayesian Framework for Generalized Linear Mixed Modeling Identifies New CAndidate Loci for Late-Onset Alzheimer's Disease (Wang et al., GENETICS May 1, 2018 vol. 209 no. 1 51-64; https://doi.org/10.1534/genetics.117.300673) - Univariate - They have "random Gamma" but still pretty close. 
 
    + Polson 2012 - used Data Augmentation (Polya-Gamma data augmentation) for Logit models, mlogit package (although this does not run anymore I don't think)

    + Linderman 2016? Multinomial Models made easy, only allows stick breaking construction

    + BRMS paper by Burkner 

    + “Gibbs sampling for Bayesian non–conjugate and hierarchical models by using auxiliary variables, Damien 1999

Papers trying to approach solution in general for BCGMLM models:
   + MCMC Methods for Multi-response Generalized Linear Mixed Models (in the MCMCglmm package) - https://cran.r-project.org/web/packages/MCMCglmm/vignettes/Overview.pdf - they allow "random Gamma" - but I bet our method is far faster. Question about accuracy though. Acctual Citation: [Hadfield JD (2010). “MCMC methods for Multi–response Generalised Linear Mixed Models: The MCMCglmm R Package.” Journal of Statistical Software, 33(2), 1–22.]
    
    + Probabilistic programming languages such as stan can solve general problem. 
